Spectral Power Parameter Estimation of Random Sources with Binary Sampled Signals

This paper investigates the problem of estimating the spectral power parameters of random analog sources using numerical measurements acquired with minimum digitization complexity. Therefore, spectral analysis has to be performed with binary samples of the analog sensor output. Under the assumption that the structure of the spectral power density of the analog sources is given, we investigate the achievable accuracy for power level estimation with likelihood-oriented processing. The discussion addresses the intractability of the likelihood with multivariate hard-limited samples by exploiting advances on probabilistic modeling and statistical processing of hard-limited multivariate Gaussian data. In addition to estimation-theoretic performance analysis, the results are verified by running an iterative likelihood-oriented algorithm with synthetic binary data for two exemplary sensing setups.

==> Data/BroadNarrow_vs_SNR_SNR1_-12_nRMSE.txt <==
-15.000000000000 0.038423354883 0.061239186674 0.270823133309 0.421551197767 
-13.157894736842 0.038425059003 0.061246573925 0.178186679024 0.276834309101 
-11.315789473684 0.038427647659 0.061257831752 0.117572493265 0.182143956423 
-9.473684210526 0.038431567527 0.061275035143 0.077910854901 0.120187230408 
-7.631578947368 0.038437474760 0.061301261187 0.051958496006 0.079649172723 
-5.789473684211 0.038446312797 0.061341192573 0.034975775424 0.053126357496 
-3.947368421053 0.038459393352 0.061401899904 0.023861064471 0.035774756223 
-2.105263157895 0.038478444658 0.061493951827 0.016584264925 0.024424891919 
-0.263157894737 0.038505547961 0.061633020639 0.011816043449 0.017002759501 
1.578947368421 0.038542829067 0.061842042953 0.008685200948 0.012150659226 
3.421052631579 0.038591765929 0.062154088169 0.006620150261 0.008978850208 
5.263157894737 0.038652173106 0.062615945935 0.005245923652 0.006903106347 
7.105263157895 0.038721481874 0.063292331994 0.004317923587 0.005538896658 
8.947368421053 0.038795463597 0.064273521304 0.003679255552 0.004635633435 
10.789473684211 0.038870793199 0.065681435168 0.003231779200 0.004048533272 
12.631578947368 0.038947660528 0.067667417228 0.002914595781 0.003661829513 
14.473684210526 0.039029900953 0.070412926376 0.002688081741 0.003430590965 
16.315789473684 0.039122315789 0.074127413332 0.002523798801 0.003321083961 
18.157894736842 0.039226876704 0.079016320407 0.002399677323 0.003311010543 
20.000000000000 0.039339853541 0.085258968174 0.002298789189 0.003387323581 


==> Data/BroadNarrow_vs_SNR_SNR1_-15_QLOSSdB.txt <==
-15.000000000000 -3.987073573770 -3.866032716711 
-13.157894736842 -3.987746878923 -3.849302550879 
-11.315789473684 -3.988775678125 -3.824093364644 
-9.473684210526 -3.990352584049 -3.786385484330 
-7.631578947368 -3.992772246577 -3.730610188472 
-5.789473684211 -3.996490516890 -3.649469294592 
-3.947368421053 -4.002217831778 -3.534316800289 
-2.105263157895 -4.011065322344 -3.376706156643 
-0.263157894737 -4.024781431882 -3.171879115717 
1.578947368421 -4.046106270448 -2.924184626484 
3.421052631579 -4.079290142951 -2.652117209506 
5.263157894737 -4.130731167692 -2.387656728856 
7.105263157895 -4.209531144693 -2.165233797939 
8.947368421053 -4.327810192943 -2.008681530945 
10.789473684211 -4.501042945193 -1.958976545348 
12.631578947368 -4.744606168761 -1.984120491091 
14.473684210526 -5.074241960066 -2.119057779981 
16.315789473684 -5.503227707385 -2.385540891753 
18.157894736842 -6.037408317447 -2.798878066808 
20.000000000000 -6.674990197373 -3.373730731283 


==> Data/BroadNarrow_vs_SNR_SNR1_-3_QLOSSdB.txt <==
-15.000000000000 -4.778579855944 -3.582321776587 
-13.157894736842 -4.779120528392 -3.569543674999 
-11.315789473684 -4.779949171471 -3.550248434336 
-9.473684210526 -4.781218897128 -3.521295457079 
-7.631578947368 -4.783165648538 -3.478260756398 
-5.789473684211 -4.786155402360 -3.415205062788 
-3.947368421053 -4.790758176258 -3.324764058728 
-2.105263157895 -4.797873669054 -3.199066318719 
-0.263157894737 -4.808938150792 -3.032182559822 
1.578947368421 -4.826158648393 -2.824486161603 
3.421052631579 -4.853023508653 -2.587969148951 
5.263157894737 -4.896596876982 -2.349420784403 
7.105263157895 -4.963868956054 -2.142344706949 
8.947368421053 -5.064958955307 -1.992542315100 
10.789473684211 -5.211832751901 -1.935173562809 
12.631578947368 -5.432059981868 -1.966703131294 
14.473684210526 -5.729453930565 -2.113834774174 
16.315789473684 -6.119996521272 -2.369762066007 
18.157894736842 -6.614404601694 -2.762697623999 
20.000000000000 -7.214173536514 -3.305266329728 


==> Data/BroadNarrow_vs_SNR_Sim_Ideal_SNR1_-12_REL_1000_nRMSE.txt <==
-12.000000000000 0.038230239597 0.135735972522 0.038426558424 0.137149879096 
-10.666666666667 0.039193424118 0.102439496161 0.038428848456 0.101643706513 
-9.333333333333 0.037103319044 0.074515742898 0.038431937706 0.075523462503 
-8.000000000000 0.037615695938 0.055467709124 0.038436093856 0.056307743981 
-6.666666666667 0.038569323465 0.040875571406 0.038441665069 0.042171057496 
-5.333333333333 0.038864225267 0.032780456023 0.038449096794 0.031770393278 
-4.000000000000 0.039073536989 0.024339436024 0.038458945957 0.024117632321 
-2.666666666667 0.038288759469 0.018836421441 0.038471886385 0.018485666986 
-1.333333333333 0.039077851243 0.014178946891 0.038488695160 0.014339322402 
0.000000000000 0.039158046494 0.010859609552 0.038510204953 0.011284530036 


==> Data/BroadNarrow_vs_SNR_Sim_Quant_SNR1_-12_REL_1000_nRMSE.txt <==
-12.000000000000 0.061783145061 0.215028999486 0.061253085732 0.212727159262 
-10.666666666667 0.061814640557 0.157058133475 0.061263091862 0.157260745764 
-9.333333333333 0.062660115697 0.116682792386 0.061276663095 0.116457924247 
-8.000000000000 0.063194930235 0.085380020918 0.061295095831 0.086442418396 
-6.666666666667 0.059025118603 0.065210751029 0.061320088804 0.064362779260 
-5.333333333333 0.063201601051 0.049006968756 0.061353951693 0.048121374100 
-4.000000000000 0.061487153798 0.035723339387 0.061399798840 0.036175154150 
-2.666666666667 0.063011318921 0.027515252545 0.061461754143 0.027388991788 
-1.333333333333 0.063109257050 0.020711267822 0.061545375735 0.020927811041 
0.000000000000 0.061650585077 0.015820217058 0.061657957733 0.016177164391 


==> Data/TwoNarrow_vs_SNR_SNR1_-12_nRMSE.txt <==
-15.000000000000 0.129835104967 0.202617645264 0.256197337185 0.401210933924 
-13.157894736842 0.129835613895 0.202637091279 0.168628217865 0.263609796762 
-11.315789473684 0.129836386801 0.202666789293 0.111329464352 0.173574343324 
-9.473684210526 0.129837556788 0.202712222934 0.073836847246 0.114661835134 
-7.631578947368 0.129839319195 0.202781617641 0.049303237186 0.076113320887 
-5.789473684211 0.129841954680 0.202887549996 0.033248136007 0.050888847560 
-3.947368421053 0.129845853605 0.203049317002 0.022739413536 0.034381814301 
-2.105263157895 0.129851532352 0.203296214342 0.015857825920 0.023577651009 
-0.263157894737 0.129859621710 0.203672721982 0.011346567734 0.016503361985 
1.578947368421 0.129870794833 0.204246565700 0.008381980131 0.011867260560 
3.421052631579 0.129885599898 0.205120369792 0.006423786255 0.008823277429 
5.263157894737 0.129904201007 0.206450119615 0.005117801077 0.006816844922 
7.105263157895 0.129926141264 0.208474069834 0.004233300682 0.005484269932 
8.947368421053 0.129950362856 0.211556926370 0.003622565593 0.004588377196 
10.789473684211 0.129975629229 0.216212064028 0.003193301303 0.003986573778 
12.631578947368 0.130001120266 0.223472490907 0.002888132178 0.003586320905 
14.473684210526 0.130026739092 0.234575524926 0.002669497110 0.003325406229 
16.315789473684 0.130052902191 0.252366185188 0.002510219708 0.003187560709 
18.157894736842 0.130079955356 0.281416684389 0.002389102982 0.003142382950 
20.000000000000 0.130107590187 0.329338908195 0.002289940442 0.003172212048 


==> Data/TwoNarrow_vs_SNR_SNR1_-15_QLOSSdB.txt <==
-15.000000000000 -3.894445752843 -3.894446704763 
-13.157894736842 -3.895250834100 -3.879113626562 
-11.315789473684 -3.896481751334 -3.856005881709 
-9.473684210526 -3.898361811100 -3.821425431967 
-7.631578947368 -3.901235705929 -3.770232893174 
-5.789473684211 -3.905626466337 -3.695662586601 
-3.947368421053 -3.912334208081 -3.589587558918 
-2.105263157895 -3.922578640169 -3.443790847257 
-0.263157894737 -3.938215260040 -3.252887374048 
1.578947368421 -3.962064212708 -3.018902612720 
3.421052631579 -3.998394557847 -2.755718928888 
5.263157894737 -4.053634384038 -2.489070405938 
7.105263157895 -4.137434961516 -2.247995962857 
8.947368421053 -4.264071857103 -2.052031171782 
10.789473684211 -4.452349143612 -1.926612444956 
12.631578947368 -4.739263719950 -1.879988026167 
14.473684210526 -5.160826248758 -1.907962255934 
16.315789473684 -5.797419247957 -2.074526434893 
18.157894736842 -6.747586855481 -2.380152810235 
20.000000000000 -8.119240128154 -2.830620502450 


==> Data/TwoNarrow_vs_SNR_SNR1_-3_QLOSSdB.txt <==
-15.000000000000 -3.520019977696 -3.917061858467 
-13.157894736842 -3.520750981572 -3.901648233813 
-11.315789473684 -3.521868249107 -3.878415855063 
-9.473684210526 -3.523575425207 -3.843650006832 
-7.631578947368 -3.526183943812 -3.792180877630 
-5.789473684211 -3.530171292502 -3.717203102921 
-3.947368421053 -3.536261744436 -3.610529788855 
-2.105263157895 -3.545585785021 -3.463885768821 
-0.263157894737 -3.559849057100 -3.271850882830 
1.578947368421 -3.581613109269 -3.036415201855 
3.421052631579 -3.614788753146 -2.771487999048 
5.263157894737 -3.665279854154 -2.502900959229 
7.105263157895 -3.741966465953 -2.259833574732 
8.947368421053 -3.858641964195 -2.064630701003 
10.789473684211 -4.034760675591 -1.935495711373 
12.631578947368 -4.298822888268 -1.889545798012 
14.473684210526 -4.692132036995 -1.913542513294 
16.315789473684 -5.282506664659 -2.081206504021 
18.157894736842 -6.158216090748 -2.384808795668 
20.000000000000 -7.426576575220 -2.832684438090 


==> Data/TwoNarrow_vs_SNR_Sim_Ideal_SNR1_-12_REL_1000_nRMSE.txt <==
-12.000000000000 0.129265488569 0.128521264417 0.129836061610 0.129836061610 
-10.666666666667 0.131363480705 0.096821082402 0.129836745258 0.096271853999 
-9.333333333333 0.130110444883 0.073164953772 0.129837667255 0.071579995176 
-8.000000000000 0.134091571689 0.054801375053 0.129838907279 0.053414785177 
-6.666666666667 0.132992757913 0.040081811286 0.129840568903 0.040050542392 
-5.333333333333 0.127424411137 0.029379557136 0.129842784624 0.030217664150 
-4.000000000000 0.126571218151 0.023386530502 0.129845720265 0.022982014620 
-2.666666666667 0.130790306270 0.017907048050 0.129849577171 0.017656184608 
-1.333333333333 0.136663414604 0.013596154154 0.129854589629 0.013734199339 
0.000000000000 0.129811518362 0.010593339611 0.129861013887 0.010843484624 


==> Data/TwoNarrow_vs_SNR_Sim_Quant_SNR1_-12_REL_1000_nRMSE.txt <==
-12.000000000000 0.209354302694 0.207635042108 0.202654272318 0.202654272318 
-10.666666666667 0.202777767721 0.156493106347 0.202680692077 0.149914056063 
-9.333333333333 0.204108599863 0.112088670101 0.202716559172 0.111115686595 
-8.000000000000 0.200882682260 0.082762318607 0.202765285969 0.082573436201 
-6.666666666667 0.202404070919 0.061723861665 0.202831506729 0.061575837433 
-5.333333333333 0.210437528274 0.046386026969 0.202921465039 0.046128127724 
-4.000000000000 0.200424970863 0.034371024702 0.203043699265 0.034762814641 
-2.666666666667 0.206994595328 0.026123849292 0.203209653497 0.026400236413 
-1.333333333333 0.200160921232 0.020754570302 0.203434944153 0.020245984197 
0.000000000000 0.208359565986 0.015330937530 0.203740686178 0.015715481713 

